Evaluation and Control of Opinion Polarization and Disagreement: A Review

With the recent advances of networking technology, connections among people are unprecedentedly enhanced. People with different ideologies and backgrounds interact with each other, and there may exist severe opinion polarization and disagreement in the social network. There have been a lot of reviews on modeling opinion formation. However, less attention has been paid to opinion polarization and disagreement. In this work, we review recent advances in opinion polarization and disagreement and pay attention to how they are evaluated and controlled. In literature, three metrics: polarization, disagreement, and polarization-disagreement index (PDI) are usually adopted, and there is a tradeoff between polarization and disagreement. Different strategies have been proposed in literature which can significantly control opinion polarization and disagreement based on these metrics. This review is of crucial importance to summarize works on opinion polarization and disagreement, and to the better understanding and control of them.

==> Evaluation and Control of Opinion Polarization and Disagreement_ A Review/Structure.txt <==
1. Introduction:
	(1) why study opinion dynamics is important.
	(2) what is the problem of polarization and disagreement. (examples and illustrations)
	(3) the difference of this review to other reviews. (focus on polarization problems)

2. Opinion Dynamics Models:
	(1) Taxonomy: discrete or continuous opinion dynamics model. (why choosing continuous model: the tendency)
	(2) Some related works.

3. Concepts Related with Polarization:
	(1) Fredkin-Johnsen model details and conclusions.
	(1) Definition of polarization, disagreement, conflict, etc.

4. Related work on control and analyze the polarization.
	(1) Optimization and the physical meaning.
	(2) Their findings (results and algorithms).
	(3) Maybe this works need to be organized in an appropriate way (TBD).

5. Conclusion.

==> Structure.txt <==
1. Introduction:
	(1) why study opinion dynamics is important.
	(2) what is the problem of polarization and disagreement. (examples and illustrations)
	(3) the difference of this review to other reviews. (focus on polarization problems)

2. Opinion Dynamics Models:
	(1) Taxonomy: discrete or continuous opinion dynamics model. (why choosing continuous model: the tendency)
	(2) Some related works.

3. Concepts Related with Polarization:
	(1) Fredkin-Johnsen model details and conclusions.
	(1) Definition of polarization, disagreement, conflict, etc.

4. Related work on control and analyze the polarization.
	(1) Optimization and the physical meaning.
	(2) Their findings (results and algorithms).
	(3) Maybe this works need to be organized in an appropriate way (TBD).

5. Conclusion.
